CineWild: Balancing Art and Robotics for Ethical Wildlife Documentary Filmmaking

Unmanned aerial vehicles (UAVs) have become powerful tools across domains from industry to the arts. In documentary filmmaking, they offer dynamic, otherwise unreachable perspectives, transforming how stories are told. Wildlife documentaries especially benefit, yet UAVs also raise ethical concerns like the risk of disturbing the animals they aim to capture. This paper introduces CineWild, a model predictive control (MPC) formulation for autonomous aerial cinematography that combines robotics, cinematography, and ethics. Building on an MPC solution that jointly controls drone motion and camera focal length, CineWild dynamically adjusts flight paths and camera settings to balance cinematic quality with animal welfare. Key features include adaptive zoom for filming from acoustic and visual safe distances, path-planning that avoids an animal's field of view, and smooth, low-noise maneuvers. CineWild exemplifies interdisciplinary innovation, bridging engineering, visual storytelling, and environmental ethics. We evaluate the formulation in simulation, with ablation studies and a comparison against a cinematographic baseline and a welfare-aware baseline under identical weights, and we demonstrate the perception and camera-actuation pipeline in real-world proof-of-concept trials. We will release the code.

==> README.txt <==
CineWild - submission to Robotics and Autonomous Systems (Elsevier)

Files
  main.tex             the article (elsarticle class)
  refs.bib             bibliography
  elsarticle-num.bst   Elsevier numbered reference style
  images/              only the figures used by main.tex

Compile
  Overleaf: New Project > Upload Project > paper_RAS_final.zip, then Recompile
            (elsarticle.cls is part of Overleaf's TeX Live; nothing else to install).
  Local:    pdflatex main && bibtex main && pdflatex main && pdflatex main

Before submitting
  - Red change marks: in main.tex, preamble, replace the \rev and revblock definitions by
        \newcommand{\rev}[1]{#1}
        \newenvironment{revblock}{}{}
    (tables still use \color{red} directly; remove those lines too).
  - Highlights (3-5 items, max. 85 characters) and optional graphical abstract: commented slots in the front matter.
  - Authors: "Anonymous" for now; the real author block is commented below it.

Note on images: images/exp2/cinempc/1-4.JPG and images/exp2/cinewild/third/2.JPG are the
same pictures as the .jpg files of the original images/ folder, stored under the names main.tex uses.

